GeV Observations of Star-forming Galaxies with \textit{Fermi} LAT

Recent detections of the starburst galaxies M82 and NGC 253 by gamma-ray telescopes suggest that galaxies rapidly forming massive stars are more luminous at gamma-ray energies compared to their quiescent relatives. Building upon those results, we examine a sample of 69 dwarf, spiral, and luminous and ultraluminous infrared galaxies at photon energies 0.1-100 GeV using 3 years of data collected by the Large Area Telescope (LAT) on the \textit{Fermi Gamma-ray Space Telescope} (\textit{Fermi}). Measured fluxes from significantly detected sources and flux upper limits for the remaining galaxies are used to explore the physics of cosmic rays in galaxies. We find further evidence for quasi-linear scaling relations between gamma-ray luminosity and both radio continuum luminosity and total infrared luminosity which apply both to quiescent galaxies of the Local Group and low-redshift starburst galaxies (conservative $P$-values $\lesssim0.05$ accounting for statistical and systematic uncertainties). The normalizations of these scaling relations correspond to luminosity ratios of $\log(L_{0.1-100 \rm{GeV}}/L_{1.4 \rm{GHz}}) = 1.7 \pm 0.1_{\rm (statistical)} \pm 0.2_{\rm (dispersion)}$ and $\log(L_{0.1-100 \rm{GeV}}/L_{8-1000 \mu\rm{m}}) = -4.3 \pm 0.1_{\rm (statistical)} \pm 0.2_{\rm (dispersion)}$ for a galaxy with a star formation rate of 1 $M_{\odot}$ yr$^{-1}$, assuming a Chabrier initial mass function. Using the relationship between infrared luminosity and gamma-ray luminosity, the collective intensity of unresolved star-forming galaxies at redshifts $0<z<2.5$ above 0.1 GeV is estimated to be 0.4-2.4 $\times 10^{-6}$ ph cm$^{-2}$ s$^{-1}$ sr$^{-1}$ (4-23% of the intensity of the isotropic diffuse component measured with the LAT). We anticipate that $\sim10$ galaxies could be detected by their cosmic-ray induced gamma-ray emission during a 10-year \textit{Fermi} mission.

==> response.txt <==
Reviewer's Comments:
Referee's Report on  MS #ApJ84992

 GeV Observations of Star-Forming Galaxies with Fermi LAT

by

 Ackermann et al. (Fermi Collaboration)

This paper deals with the gamma-ray luminosities of star forming
galaxies.  The authors compare the measured gamma-ray luminosities to
the FIR and radio luminosities of star forming galaxies and find a
roughly linear correlation. Some discussion is provided.

The main points of the paper are that

 1 - starburst gamma-ray spectra are hard, with index ~2.2
 2 - there exists a roughly linear gamma-ray-FIR correlation
 3 - star-forming galaxies contribute at the ~10-30% level to
     the diffuse GeV background.

To my knowledge, none of these is new.  A number of earlier papers
have stated (1), including those of the Fermi collaboration.  In
addition, (2) has been stated for local group galaxies by the Fermi
team, and others have discussed M82 and NGC 253 in the same
L_gamma/L_FIR plane, and, finally, (3) has already  been calculated
from the earlier measurements of M82 and NGC 253.  The inclusion of
NGC 1068 and 4945 does little to change the estimates of (2) and (3).

In addition, although the authors state in the abstract that
they use the existence of the linear gamma-ray-FIR correlation
to constrain the physics of cosmic rays, the authors fail to
consider the implications of the normalization of this relation
for theories of cosmic ray protons in galaxies.  For this reason,
the interpretation is underdeveloped.

The main new things that the authors do is to update the data
set by using more Fermi time, and by doing a statistical analysis
including upper limits for undetected sources.  In addition, they
use the observed IR luminosity function, combined with their
quasilinear FIR-gamma-ray correlation to estimate the contribution of star forming galaxies to the diffuse gamma-ray background.

Taken together, I do not recommend publication in its current
form. However, I do think the paper is likely to warrant publication
when the comments listed below are addressed.  This paper does put the
FIR/radio-gamma-ray correlations on firmer footing and provides an IR
luminosity function-based calculation of the diffuse background, even
if the assignment of gamma-ray spectrum to the high-z galaxy population remains an uncertainty.

Abstract:

>>The authors write that the measurements are used to constrain
>>the cosmic ray population in galaxies.  Although the FIR/radio-
>>gamma-ray correlation is discussed, constraints on
>>the cosmic ray population are not derived in the text.  
>>I think the interpretation of the observed correlation
>>should be more fully developed, or that this sentence
>>should be removed/modified.

Changed discussion to focus on the energetics of cosmic rays.

>>Although space limitations by ApJ in the abstract are
>>prohibitive, the authors should consider quoting their
>>primary results. Quoting both the normalization of the
>>gamma-ray-FIR/radio correlation and the contribution to
>>the diffuse background at GeV energies would increase
>>the impact of the abstract significantly at minimal cost.

These have been added

>>The authors write that "at photon energies 0.2-100 GeV",
>>but throughout the rest of the paper they refer to the
>>gamma-ray luminosities of star forming galaxies between
>>0.1-100 GeV.  Why is there this inconsistency? Please
>>clarify in the text and then make consistent throughout.

Gamma-ray fluxes for these galaxies have been conventionally reported in the
>0.1 energy range and we wanted to do so as well for ease of comparison with
previous works. However, the P6V11 instrument response functions
used for the previous analysis have low effective area below <0.2 GeV
and so the 0.1-0.2 energy range was not used to reduce systematic
uncertainty. We have updated the analysis using the P7V6 instrument
response functions which have enlarged effective area in the 0.1-0.2
GeV energy range and now the analyzed and reported energy ranges are consistent.

>>Section 1:
>>
>>6th paragraph: Domingo ---> Domingo-Santamar\'
>>Unknown macro: {i}
>>
>>a
>>
>>Section 3 & Section 4:
>>
>>I may have missed them, but it seems that the
>>references to the HESS and VERITAS results for NGC 253
>>and M82 are only cited in the caption of the Figure 3.
>>If so, references in the text are warranted in Section 3
>>(in discussing the dataset) and Section 4 (for example,
>>the end of the 4th paragraph where the authors refer to
>>the data from the air-Cerenkov detectors).

Those results were cited in the introduction, Section 1 6th paragraph
first sentence.

>>Section 4:
>>
>>Section 4.1: The authors note that 2146 is marginally detected
>>with TS ~ 17.  A primary result of the paper is the confirmation
>>of the roughly linear correlation between the gamma-ray luminosity
>>and the FIR and radio luminosities of galaxies.  Using this relation,
>>the authors could estimate whether or not the TS value they find
>>is in fact consistent for NGC 2146 given its measured FIR emission.
>>Alternatively, the calorimetric flux predicted for this galaxy is a
>>factor of just 2-3 below 1068 and 4945 by Lacki et al. 2011 (their
>>Table 2).  It would be worth noting if the TS value is in fact
>>consistent or inconsistent with this prediction.

There is a new section which gives probabilities of detecting galaxies

>>Section 4.2: paragraph 2: The authors state that radio-quiet
>>AGN are "generally gamma-ray quiet as a population," and that,
>>except for 1068 and 4945 no other radio quiet Seyferts are
>>detected.  These two sentences would mean much more if the
>>authors were to say how many radio-quiet Seyfert nuclei
>>are in fact within reach of the Fermi instrument, if the
>>assumed gamma-ray luminosity is limited by that observed
>>from 1068 and 4945 (per unit bolometric luminosity of the AGN).  
>>My guess is that Fermi should have detected 0 such systems
>>(besides 1068 and 4945), since 1068 and 4945 are the nearest
>>Seyferts, but also happen to be Type II.  This would give
>>meaning to the phrase "gamma-ray" quiet.  As written, the
>>reader is left with the impression that 1068 and 4945 are
>>intrinsically more gamma-ray luminous than other radio-quiet
>>Seyferts, which, I think, is misleading since the bulk of
>>the Seyfert population is simply further away.  Please explain,
>>or change the wording for clarity.

This section was not as clear as it should have been. Actually, the
upper limits in gamma-ray luminosity for several Seyferts are
constrained to be less than the gamma-ray luminosity of NGC 1068. This
is not stated directly in the text. 

>>Section 4.3: As I understand it, the SFR-L_TIR relation in equation 2
>>is derived in Kennicutt's 1998 work.  For normal star forming galaxies,
>>this relation is (probably) calibrated to Halpha measurements, but for
>>starbursts I think it's not.  The SFR-radio relation in equation 1 is
>>then derived from the integrated radio luminosity function in Yun et al, but
>>calibrated to the local star formation rate density, as derived from
>>the FIR/TIR.  Additionally, the SFR-L_HCN relation is derived from the
>>observed linear correlation between L_HCN and L_FIR in Gao & Solomon.  
>>This means that the different versions of SFR in equations 1, 2, and
>>3 are all derived from the FIR, and are not independent.  Correct?  
>>My worry here is only that the reader might think that these estimates
>>of SFR are independent, and they're not.  If so, please rephrase or
>>clarify.

This interdependence is now made explicit in the text.

>>In addition, these expressions for SFR depend on the underlying
>>assumption of an IMF, which I believe Kennicutt has always taken
>>to be Salpeter from 0.1-100 Msun, which changes the normalization
>>by a factor of ~2 from the more reasonable Kroupa and/or Chabrier
>>IMFs that account for the observed downturn in the IMF below ~1Msun.  
>>It is fine to assume the same as Kennicutt, but since the quoted
>>relations are explicitly for SFR, I think the form of the IMF
>>should be stated for clarity.

We now include a factor to transform from the Salpeter to Chabrier IMF.

>>The authors may be interested that there is a new work by
>>Kennicutt et al that derives mutually consistent star formation
>>rate indicators with FIR, Halpha, Radio, etc:
>>http://adsabs.harvard.edu/abs/2009ApJ...703.1672K
>>
>>Section 4.3: I mention below that additional Figures should be
>>added showing the ratio of L_gamma/L_radio and L_gamma/L_FIR
>>as a function of L_radio and L_FIR.  Those new figures should
>>be mentioned here.
>>
>>Section 4.3: As in my comments on Section 5.1.1 below, it would
>>be useful (but not necessary) to give
>>
>> L_gamma/L_FIR ~ dimensionless #
>>
>> L_gamma/L_radio ~ dimensionless #
>>
>>explicitly as equations in the text, instead of asking the
>>reader to go to the Table and put in his/her own numbers to
>>work out the normalization.  

These values can be read off from the vertical axes of two new figures
which show the ratio of luminosities. They are all included in the text.

>>Section 5.1, 1st paragraph, and Section 6, 2nd paragraph:
>>
>>The authors identify two major results of
>>this paper.  The first is that the detected starburst galaxies
>>have hard gamma-ray spectra with spectral index 2.2.  Although
>>the authors do in fact report this in this paper, they were not
>>the first to do so. If this is to be listed as a main result
>>of this paper, then the authors should add a clause like
>>"in agreement with previous work" in Sections 5 and 6, and
>>then give citations to whatever non-Fermi and Fermi papers
>>are appropriate.
>>
>>Section 5.1.1: 4th paragraph:
>>
>>First, a typo: IRAS 17206-0014 --->  IRAS 17208-0014.
>>
>>Second, the authors state that because IC 342, NGC 6946, M51,
>>M83, Arp 220, and IRAS 17208-0014 have not been detected in the
>>gamma-ray that this implies that the product of gas mass and
>>total SFR is not a robust estimator of gamma-ray luminosity.  
>>This is does not make sense to me.
>>
>>First of all, in either the escape limit or calorimetric limit,
>>the product of the SFR and M_gas is not the determining factor
>>for the gamma-ray luminosity, as the authors discuss in equation 10,
>>and has been discussed extensively in earlier work by others.
>>
>>Secondly, the gamma-ray luminosity of a galaxy is trivially estimated
>>in the calorimetric limit.  This gives an upper limit to the luminosity.
>>At a given distance, this gives the maximum flux.  In the escape
>>limit, the flux is lower.  For IRAS 17208-0014, located at a
>>distance of 173Mpc (Table 3), even in the pure calorimetric
>>limit, the total IR luminosity of 2.3 x 10^12 Lsun (from Gao
>>& Solomon, Tab 2) implies a flux below the current detection
>>limit of Fermi.  It should therefore not be detected.  The authors
>>undoubtedly know this, which makes their statement very puzzling.
>>Am I mistaken? Please explain.
>>
>>The papers by Thompson et al. 2007 and Lacki et al. 2011 provide
>>Tables that the authors may want to consult.  These Tables
>>are ordered by IRAS flux, and not by luminosity or star formation
>>rate.  This is what the authors want in order to determine whether
>>or not a given system should or should not be detectable.  Of course,
>>it is not known ahead of time if a given galaxy is more or less
>>calorimetric (although one may make a guess based on the measured
>>or inferred gas density of the galaxy in question).  Systems like
>>NGC 6946 and M51 are particularly uncertain since they have inner
>>regions which are starbursting, and quiescent outer disks.  For
>>example, the authors should consult Tables 1 and 2 from the
>>famous work of Kennicutt (1998).  M51 and NGC 6946 are listed
>>in both Table 1 for quiescent star-forming galaxies (the whole
>>galaxy) and Table 2 for starbursts (just the inner part ~kpc).  
>>Each system appears twice on Kennicutt's plot of star formation
>>surface density versus gas surface density.  Taking the escape
>>limit for both galaxies (saying they are Milky Way-like), and
>>scaling to the IRAS flux, the authors should again find that
>>these systems are below or at the Fermi detection limit.  As
>>in the case of IRAS 17208-0014.  I am again puzzled.  Please explain.
>>
>>A simple way to put this: If there is a nearly-linear correlation
>>between gamma-ray luminosity and SFR with a factor of ~10 scatter,
>>the IRAS flux immediately tells you which galaxies are detectable
>>by Fermi (assuming some spectral shape), and which are not.  This
>>comparison should underlie the argument about which galaxies should
>>or should not have been detected.
>>
>>It would be useful to list which galaxies Fermi expects to detect,
>>given these estimates.  

See the new Section 6.

>>Section 5.1.1 and Section 6, 3rd paragraph:
>>
>>The authors discuss proton calorimetry and that it predicts a
>>linear scaling, as they find observationally.  They quote
>>the proportionality in equation 10, and discuss the transition
>>from escape-dominated to calorimetric systems.  It is essential
>>that they discuss the normalization of this relationship.
>>The normalization is important. If a linear correlation had
>>been found, but only the equivalent of (to make something up)
>>0.01% of 10^51 ergs/SN/(Msun/yr of star formation), then
>>the authors would not be advocating calorimetry. It is essential
>>that the authors discuss this normalization with respect to
>>the calorimetric theory and/or an escape-dominated picture.
>>They can then use the normalization and SFR to put constraints
>>on the cosmic ray population in these galaxies.
>>
>>In Section 6, 3rd paragraph, the authors note that the second
>>main claim of this paper is that there is a linear correlation
>>between L_gamma and L_radio and L_FIR. The authors first state
>>that this is consistent with a calorimetric interpretation.
>>This statement again only carries weight with a normalization.
>>In Section 6, I think the authors should state the normalization
>>in some way, like "... is consistent with a simple calorimetric
>>model for CR nuclei, equivalent to an energy injection rate
>>per unit star formation of XX, assuming a standard IMF".
>>Or, something equivalent.  In addition, here, they should
>>restate the uncertainties associated with the ~GeV leptonic
>>emission.

Section 5.1 is dramatically reduced and now emphasizes the
normalization of the scaling relation. We agree that this is a more
fruitful direction for the discussion in closer relation to contraints
derived from LAT observations. 

>>The authors imply that the transition to calorimetry should
>>take place in high-density systems.  Why not fit the starbursts
>>(M82, 253, 4945, 1068) separately from the more quiescent galaxies,
>>if these would be thought to be the nearest to calorimetry?
>>
>>Since the authors seem to advocate a calorimetric interpretation of their
>>observed FIR/radio-gamma-ray correlation, it is appropriate to
>>reference Thompson et al. 2007 where the gamma-ray-FIR/radio
>>correlation was predicted for starbursts based on proton calorimetry
>>(see their abstract).  Equations 6 and 7 of their paper give the
>>normalizations.  This is the first place I know of in the literature
>>where such a relation is quoted.  If an earlier paper predicting the
>>observed correlation exists, it should be referenced.  A quick comparison
>>with the authors' Table of fits to Figs 4 and 5 indicates that the
>>normalization is close to (but below) the Thompson et al 2007 numbers.  
>>A more careful normalization for proton calorimetry for a spectral slope
>>of 2.2 for starbursts is given in Fig 2 of Lacki et al 2011.
>>
>>Section 5.1.1, last paragraph, and Section 6, 3rd paragraph:
>>
>>The authors state that the calorimetric interpretation is
>>problematic for the Milky Way and other local group galaxies.  
>>Importantly,
>>
>> 1 - The Galaxy lies below the correlation in Figs 4 and 5.  
>>
>> 2 - It is the only galaxy where we have strong corroborating evidence
>>     that it is not a proton calorimeter.
>>
>>Thus, I do not see that the Galaxy is problematic for the
>>calorimetric interpretation of the correlation.  
>>The authors should instead note that the Galaxy is below
>>the calorimetric prediction, as it should be. As I note below
>>in my comments on Figs 4 & 5, the authors should add plots of
>>L_gamma/L_radio vs L_radio and L_gamma/L_FIR vs L_FIR.  In the
>>latter, the Galaxy will appear a factor of ~1-10 below the best
>>fit correlation (given the uncertainties) and a factor of ~5-20
>>below the calorimetric prediction.  This is nicely in line with
>>the many Galprop (Strong et al) predictions, and also the predictions
>>for normal star forming galaxies on the FIR-radio correlation in
>>Lacki et al. 2010, 2011.  It should be considered good for the
>>calorimetric interpretation of the correlation that the Galaxy is
>>not on it.

Agreed.

>>What information do we have that proton calorimetry should not
>>operate in M31?  Isn't the spectrum as hard or harder than the
>>starbursts? Granted that its relatively low gas density suggests
>>it should not be calorimetric, but this argument seems weak
>>in the face of the data.

Agreed.

>>Section 5.1.2:
>>
>>The reader is left wondering about the SMC, LMC, and M31. The
>>authors do not discuss to what extent the emission in those systems
>>may be leptonic.  Just a sentence or two would be useful.
>>
>>Section 5.2:
>>
>>The 4th paragraph implies that Stecker 2007 and Thompson
>>et al. 2007 did not consider the measurements of the cosmic star
>>formation rate history.  The wording should be changed so that
>>that impression is not given to the reader.
>>
>>Section 5.2:
>>
>>The authors should quote the contribution of star-forming/starburst
>>galaxies to the diffuse background they calculate.  It would be
>>useful to have an equation of the form
>>
>> E^2 dN/dE \simeq 1\pmXX \times10^-7 GeV/cm^2/s/sr
>>
>>at GeV energies or something equivalent.  Again, since the authors
>>favor a calorimetric interpretation for the correlation found in this
>>paper, the normalization and errors in the background are important,
>>as are comparisons with explicitly calorimetric models of the
>>background.
>>
>>Section 5.2:
>>
>>Figure 8 shows predictions for a Milky Way-like spectrum and
>>for a harder 2.2 spectrum.  It is difficult to make out the
>>shape of the 2.2 background at and below 1 GeV.  This is
>>important since Stecker & Venters make the point that there
>>is no evidence for a pionic bump in the Fermi determination
>>of the diffuse background.  It would be helpful to give the
>>Milky Way prediction as a single red line with a much lighter
>>red shading so that the 2.2 prediction can be seen underneath
>>it, or to reverse it so that the 2.2 prediction is more
>>visible.
>>
>>In Figure 8, all of the model spectra by Fields et al and
>>Stecker & Venters are steep.  Again looking at Fig 1 of
>>Thompson et al 2007, I see that their p=2.2 line matches
>>nicely the shape and normalization of the orange/yellow
>>band.
>>
>>Section 6:
>>
>>3rd paragraph: The authors write that "The nearly
>>linear scaling of gamma-ray luminosity with photometric tracers of
>>SFR is consistent with a simple calorimetric model for CR nuclei".
>>To my knowledge, a FIR-gamma-ray correlation for starbursts in the
>>calorimetric limit was first written down by Thompson et al 2007.  
>>A reference here is appropriate since the observed scaling relation
>>is in fact observed, and since the authors favor this interpretation.
>>
>>Later in that paragraph the authors write that "theoretical arguments
>>suggest that a transition from the escape-dominated limit to the
>>calorimetric limit for CR nuclei could occur for starbursts...".  
>>It is unclear what theoretical arguments the authors refer to.  
>>The first reference in the literature I know of where a critical
>>surface density separates escape-dominated systems and calorimetry
>>is again Thompson et al. 2007 (their equation 2 and 9).  However,
>>this transition is implicit in the pioneering work of Paglione et
>>al 1996, Blom et al. 1999, and Torres 2004. The authors should
>>cite the appropriate reference they refer to here.
>>
>>4th paragraph: The authors should summarize the numbers for the EGB.
>>What is the the total integrated background from starbursts above
>>100MeV in the models they consider?  What is the differential
>>intensity at GeV?
>>
>>5th paragraph:  1st sentence: Which systems? With the calorimeter
>>prediction and with the distances, which systems are most likely
>>to be detected?  
>>
>>Figures 4 & 5:
>>
>>In the Galaxy, and presumably other quiescent star-forming galaxies,
>>approximately 10% of the cosmic ray protons are thought to interact
>>before the remaining 90% escape into the halo.  If starburst galaxies
>>are closer to calorimetric, and if all normal galaxies are only 10%
>>calorimetric, then there is little dynamic range possible in the
>>plot of the gamma-ray luminosity versus other star formation rate
>>indicators, like the radio and infrared.  One would expect a
>>linear correlation with scatter of order ~1 dex, with the gamma-ray
>>bright systems being up to a factor of 10 more calorimetric than
>>the relatively gamma-ray dim systems like the Milky Way. Thus,
>>one expects an envelope one decade wide in the L_gamma-L_FIR/radio
>>plane.
>>
>>With only 7 systems, and when plotted over 7 orders of magnitude,
>>as in Figures 4 and 5, this correlation should look quite good.
>>If less calorimetric systems generally have lower overall star
>>formation rate, one would expect to fit a super-linear slope.
>>For these reasons, although figures 4 and 5 are clearly important
>>and useful, and should remain in the paper, the authors should also
>>plot the ratio of L_gamma/L_radio as a function of L_radio and then
>>L_gamma/L_FIR as a function of L_FIR.  This will help the reader
>>see whether or not there is an offset of the starbursts relative
>>to the more quiescent star forming galaxies.

The ratio of luminosities is now plotted on the vertical axis.

>>The \odot symbol for solar masses and solar luminosities in
>>Figs 4 and 5 looks strange.

